Radiation-MagnetoHydrodynamics simulations of cosmic ray feedback in disc galaxies

Cosmic rays (CRs) are thought to play an important role in galaxy evolution. We study their effect when coupled to other important sources of feedback, namely supernovae and stellar radiation, by including CR anisotropic diffusion and radiative losses but neglecting CR streaming. Using the RAMSES-RT code, we perform the first radiation-magnetohydrodynamics simulations of isolated disc galaxies with and without CRs. We study galaxies embedded in dark matter haloes of $10^{10}$, $10^{11}$ and $10^{12}\, \rm M_{\odot}$ with a maximum resolution of $9 \,\rm pc$. We find that CRs reduce star formation rate in our two dwarf galaxies by a factor 2, with decreasing efficiency with increasing galaxy mass. They increase significantly the outflow mass loading factor in all our galaxies and make the outflows colder. We study the impact of the CR diffusion coefficient, exploring values from $\kappa = 10^{27}$ to $\rm 3\times 10^{29}\, cm^2\, s^{-1}$. With lower $\kappa$, CRs remain confined for longer on small scales and are consequently efficient in suppressing star formation, whereas a higher diffusion coefficient reduces the effect on star formation and increases the generation of cold outflows. Finally, we compare CR feedback to a calibrated 'strong' supernova feedback model known to sufficiently regulate star formation in high-redshift cosmological simulations. We find that CR feedback is not sufficiently strong to replace this strong supernova feedback. As they tend to smooth out the ISM and fill it with denser gas, CRs also lower the escape fraction of Lyman continuum photons from galaxies.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> docs/readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
